Causal Optimizer Interaction Calculus: Hidden Geometric Relaxation and Identifiable Interventions

Optimizer experiments observe responses to algorithmic configurations without uniquely revealing hidden mechanisms. We develop a causal optimizer interaction calculus that separates pathwise realization, Mobius decomposition, and experimental identification. Under a fixed innovation coupling, every finite-horizon innovation-driven optimizer admits a behaviorally minimal pathwise realization. For any finite effect support and intervention design, an incidence operator gives the complete observational gauge, exact identifiability, sharp quotient stability, held-out predictions, and exact noiseless configuration complexity. Smooth hidden relaxation generates interactions through inverse hidden-state stiffness. Building on this structural law, we prove an observable-readout transfer theorem: arbitrary smooth update or trace readouts inherit an explicit five-term interaction through first and second hidden responses. Unlike the reduced optimal value, a general readout has no universal interaction sign. Its Boolean effects remain exact integrals of continuous interaction curvature and can therefore be identified by factorial interventions. We also derive Gaussian quotient minimax risk, exact confidence sets and tests, misspecification decomposition, certified downstream decisions, and optimal replication. A controlled real-data experiment on a 65-dimensional strongly convex logistic model validates the complete reduced-value chain. Boolean effects and independently integrated curvature agree within 4.21e-11, while nine held-out continuous intensities agree within 8.88e-13. Gaussian campaigns attain the predicted coverage and power, and 4,500 real-minibatch observations reject an order-two interaction model. Neural trace audits provide complementary evidence that the declared response classes remain informative in nonconvex training.

==> figures/cifar10_audit_group_summary.csv <==
dataset,optimizer,n,test_accuracy_mean,test_accuracy_std,test_loss_mean,test_loss_std,steps_per_second_mean,steps_per_second_std,mean_loss_mean,mean_loss_std,mean_update_norm_mean,mean_update_norm_std,mean_grad_norm_mean,mean_grad_norm_std,mean_diag_ger_mean,mean_diag_ger_std,mean_bounded_diag_ger_mean,mean_bounded_diag_ger_std,bounded_diag_raw_tger_l2_mean,bounded_diag_raw_tger_l2_std,bounded_diag_coherent_tger_l2_mean,bounded_diag_coherent_tger_l2_std,mean_layer_scalar_ger_mean,mean_layer_scalar_ger_std,layer_scalar_raw_tger_l2_mean,layer_scalar_raw_tger_l2_std,layer_scalar_coherent_tger_l2_mean,layer_scalar_coherent_tger_l2_std,bounded_diag_normalized_coherence_gap_l2_mean,bounded_diag_normalized_coherence_gap_l2_std,layer_scalar_normalized_coherence_gap_l2_mean,layer_scalar_normalized_coherence_gap_l2_std
cifar10,adamw,4,0.7456,0.0037912179221634406,2.1345622009277343,0.054343656543262786,0.8400726401345446,0.008580096055890975,0.22087593351821155,0.031710181647261436,0.12013491954377287,0.008048809646900112,0.8332616698123445,0.16724254456084608,0.5102171364719494,0.002249913725486151,0.3731193441045805,0.016297813415931416,0.3672261089301782,0.008661700134947358,0.10309292719308868,0.0017168656583878977,0.08554939033272889,0.003368654864911554,0.08807058824072886,0.004255812442644552,0.07767515721486265,0.003923521245068824,0.26413318173708955,0.007655909049808743,0.010395431025866209,0.0005972073222854737
cifar10,sgd,4,0.7150000000000001,0.011185407159926424,0.8346258285522461,0.030871309797402473,0.8639974753860984,0.015470532064099228,0.9062471174438542,0.0025508736959831764,0.09621338317236905,0.000619682922227304,1.9830644905787267,0.009047542503835392,0.8853001908855729,0.0013817497625700202,0.8819158359555139,0.0013450118058024772,0.8957525969781374,0.005169590766290432,0.6742156558077972,0.0046085336997185615,0.6323813283924609,0.003347573057706776,0.6791245953443015,0.004611993971894157,0.6740974858790938,0.004609291916789561,0.22153694117034017,0.0014628872774311834,0.00502710946520768,1.778980374254459e-05
cifar10,lion,4,0.742475,0.0023949599857478452,2.8114875732421876,0.07069698104499167,0.8209314863882803,0.0003075498642177352,0.2868715399040269,0.011851294754906271,0.1739762646939198,2.5527655099688497e-05,1.4012244791183548,0.0661456758290386,0.45296881338265416,0.035878069060428175,0.4026679132414358,0.02625488123018997,0.4004484610456682,0.02534145651345524,0.20382939666924213,0.010138344478725848,0.18917003854515094,0.01056193991740598,0.18841319290626382,0.010342822140441701,0.1725399855313621,0.00962979344685121,0.1966190643764261,0.015866467894593964,0.01587320737490172,0.0013457285034371683
cifar10,sophia,4,0.74685,0.0028442925306655644,1.5881520538330078,0.025918863306336345,0.820751289121903,0.0002610150761567237,0.4441912694637722,0.012263681658675545,0.06262959997616235,0.0012839049892901494,1.7273266601323485,0.022421753759622114,0.35911791696988216,0.001966055923739651,0.34977578491588046,0.0017661647036074527,0.34502652031694214,0.0030026723726588296,0.030350867220001687,0.0003063244885201,0.03581863820743486,0.00010701284832284728,0.03518801565286653,0.00015906895362275973,0.02691702844472782,0.0004090007718607856,0.31467565309694046,0.0027000675420935966,0.008270987208138708,0.0003088892670592361
cifar10,muon,4,0.748,0.001235583532856726,3.2869927307128903,0.03255942021535534,0.8206214715757169,0.00016823697160399398,0.13812612721068263,0.0010013355432141673,0.5261358484603988,0.0001664858030023571,0.9265464859654458,0.006375667523936347,0.36730033502893866,0.00028058233162917787,0.22847500216879824,0.0014149784626415716,0.2275783671028254,0.0014278553615455617,0.017603712178629716,6.86591802773218e-05,0.018449625163065895,8.8180811581749e-05,0.018488669861328466,8.746082480518627e-05,0.01631794265402542,0.00013657966026929617,0.20997465492419568,0.0014184928638697144,0.002170727207303047,5.926682989244604e-05
cifar10,gng_muon,4,0.731975,0.005551201071239734,4.519009979248047,0.16593074977153938,0.8208446103979188,0.0006784169206475186,0.22000682765337842,0.0007235303205877365,0.7860406899744703,0.0009512638088969524,1.060281644632596,0.008261788055068392,0.3666352697309986,0.0001484049874071664,0.19966336091770337,0.001233251106667603,0.19915099181852536,0.0012397038017271456,0.01974260411761139,0.00011186976402852378,0.020041137811604146,5.7665927005006493e-05,0.020060168147447016,5.9757742075062014e-05,0.018411909736409104,0.00013699592785771777,0.17940838770091397,0.0013116527797159617,0.0016482584110379117,0.00010975393979328814


==> figures/cifar10_audit_run_summary.json <==
{
  "run_name": "paper03_rich_cifar10_b1024_l28_20260710_2223",
  "jobs": 24,
  "datasets": [
    "cifar10"
  ],
  "optimizers": [
    "adamw",
    "sgd",
    "lion",
    "sophia",
    "muon",
    "gng_muon"
  ],
  "seeds": [
    7,
    8,
    9,
    11
  ],
  "steps_per_job": 4096,
  "total_optimizer_steps": 98304,
  "sample_views": 100663296,
  "batch_monitor": {
    "samples": 1710,
    "gpu_util_mean": 95.67426900584795,
    "gpu_util_max": 100.0,
    "memory_used_mib_mean": 52706.990643274854,
    "memory_used_mib_max": 53373.0,
    "power_w_mean": 174.46898830409356,
    "power_w_max": 200.66,
    "mem_available_kib_min": 944189056.0,
    "phase_wall_seconds": 3554.3955771923065,
    "monitor_file": "experiments/remote_runs/paper03_rich_cifar10_b1024_l28_20260710_2223/batch/batch_lanes_28_parallel_28_resources.csv"
  },
  "best_accuracy": {
    "cifar10": {
      "optimizer": "muon",
      "accuracy_mean": 0.748,
      "accuracy_std": 0.001235583532856726
    }
  }
}

==> figures/family_sensitivity_group_summary.csv <==
dataset,optimizer,n,test_accuracy_mean,test_accuracy_std,test_loss_mean,test_loss_std,steps_per_second_mean,steps_per_second_std,mean_loss_mean,mean_loss_std,mean_update_norm_mean,mean_update_norm_std,mean_grad_norm_mean,mean_grad_norm_std,mean_diag_ger_mean,mean_diag_ger_std,mean_bounded_diag_ger_mean,mean_bounded_diag_ger_std,bounded_diag_raw_tger_l2_mean,bounded_diag_raw_tger_l2_std,bounded_diag_coherent_tger_l2_mean,bounded_diag_coherent_tger_l2_std,mean_layer_scalar_ger_mean,mean_layer_scalar_ger_std,layer_scalar_raw_tger_l2_mean,layer_scalar_raw_tger_l2_std,layer_scalar_coherent_tger_l2_mean,layer_scalar_coherent_tger_l2_std,bounded_diag_normalized_coherence_gap_l2_mean,bounded_diag_normalized_coherence_gap_l2_std,layer_scalar_normalized_coherence_gap_l2_mean,layer_scalar_normalized_coherence_gap_l2_std
mnist,adamw,3,0.9762369791666666,0.0024576283968980304,0.11932370687524478,0.011684616566196238,0.9681117093399324,0.0025473391707285633,0.01574617238636004,0.0011980474194385026,0.014455448151788156,0.0005926676389745014,0.11158482646596231,0.006352563394465736,0.5224262079340537,0.002326607903683644,0.23817281601726803,0.04056185060619107,0.273850625606648,0.014051371554919758,0.07881048487286176,0.004399040557828209,0.07427393841858985,0.015257050852915866,0.08566886473504387,0.008738606529230924,0.03187790666451514,0.00765286451777812,0.19504014073378628,0.010307757102829464,0.05379095807052873,0.004511700957423689
mnist,sophia,3,0.9752604166666666,0.0022552744890219755,0.15234662840763727,0.026507393800563477,0.944728345442068,0.00039402528595451804,0.08548628188842368,0.0005764171060723803,0.03897054204268594,0.0013874888822536465,0.2910168285025492,0.02217556286657956,0.32877967637877087,0.003517194567032448,0.1924140595761035,0.005052839326417848,0.18695344367408825,0.006380083762520951,0.014156828915055208,0.0007888060102127004,0.028874337696691132,0.0013868716540300302,0.028792009427940874,0.0011283085148245241,0.009706951790662536,0.0002764869346001734,0.17279661475903305,0.005847622981663251,0.019085057637278337,0.0011281184420845805
mnist,muon,3,0.97607421875,0.0008457279333832408,3.8303800026575723,0.35197120500489826,0.9549650240635561,0.002177476072561882,0.03267494238445698,0.00047927368088533315,0.37878628033164813,0.0008934423939761032,0.5511967893881266,0.009048663369090552,0.2822213024138721,0.0013865442188871974,0.0952820286396775,0.0006447487138529571,0.09272244489449517,0.0005377573172312066,0.013183533612279752,0.00019527198487732586,0.015703457056542382,0.0001622521706084592,0.01566632029080432,0.000179298237398329,0.012202239404233262,0.00019730876824214323,0.07953891128221542,0.00041842477895960204,0.0034640808865710575,5.394754567571224e-05
mnist,gng_muon,3,0.9791666666666666,0.003139209232094061,11.992246627807617,0.19478267634153018,0.9628505234739294,0.0010981235005107677,0.09438349106934711,0.003576468678889979,0.5605743845468775,0.0016616416147531513,1.306869363632751,0.04788700974109508,0.20634476740804922,0.0030062318614570488,0.10393750122892738,0.0011603963377213357,0.1006407430888483,0.0011913737162581415,0.01240903499119709,0.0002265967147824632,0.015179094060490388,0.0002046788131313993,0.015036390974963898,0.0002102658208623002,0.011439631345340762,0.0002070786709974384,0.0882317080976512,0.001021141557347144,0.0035967596296231363,0.00015592949176204072
fashion_mnist,adamw,3,0.8859049479166666,0.0018486029771485266,0.93101367354393,0.03771941947871715,0.9589926710151456,0.0006184133748410609,0.06545247549799053,0.002795782659216861,0.0378348523875521,0.0011693465345348807,0.6414982414728266,0.0383347478397568,0.5516358396953934,0.005580469971861886,0.4348044862595896,0.008524067958114381,0.39961966256735587,0.011174154708995397,0.12914505241348742,0.005935531147432036,0.09230692331272002,0.000969722252433565,0.10774807355609743,0.003957661219611707,0.06743862199561579,0.004788454189716182,0.2704746101538684,0.0054893117534342995,0.04030945156048164,0.002182560827913916
fashion_mnist,sophia,3,0.8806966145833334,0.0005638186222554939,0.788464218378067,0.031701160408465254,0.9460285477733629,0.0013596058499416345,0.18279896183006863,0.007764580221297921,0.03942749759729244,0.0015922873082028395,1.8939932318028998,0.08964012359637882,0.3841616019760514,0.0015626995469888007,0.37363898929966943,0.0004273838335431927,0.3592000234071464,0.0022801231008745468,0.04661009062137914,0.0013003012676472876,0.06231839509338418,0.0011129277703944174,0.0598491464152926,0.0011083111878157604,0.03320209588032438,0.0004804222974791169,0.31258993278576724,0.0034256684265737062,0.02664705053496822,0.0011502950759194961
fashion_mnist,muon,3,0.8689778645833334,0.0048909437504286194,7.844988187154134,1.032799939651243,0.9344288594070841,0.0008210765360599333,0.044462020316291144,0.000745029379796908,0.42314845262202044,0.002764840503991738,0.7162906746383033,0.014721750904308795,0.339335486075044,0.0010792849850812427,0.1396529891635472,0.0019644405878632104,0.13694654198357978,0.0018936933743317805,0.013559435265797837,0.0004966863078555254,0.015517060547443402,0.0003451714783816406,0.01550889093667925,0.0003385576172312113,0.011582997871961783,0.0006633561152019657,0.12338710671778194,0.0016872256624323864,0.003925893064717467,0.0003432095264942342
fashion_mnist,gng_muon,3,0.873046875,0.006233957683009621,24.52936299641927,3.2262729620531165,0.9342930163785339,0.00011529008510117744,0.09478611882161712,0.0021279436203416597,0.6293934893862266,0.0029118059342987767,1.2095022805459046,0.03400527262623008,0.3053004241831064,0.002961258278060781,0.13872309316414771,0.001840041746441508,0.13701051857802096,0.0018286541387041672,0.01374033437598691,0.00015104391337090572,0.015518591574666894,0.0001805464256948667,0.015469646637026546,0.00017686719315150451,0.012313163023621362,0.00010531038913094437,0.12327018420203405,0.0018894626303666503,0.003156483613405184,0.00010225959841466088


==> figures/family_sensitivity_run_summary.json <==
{
  "run_name": "paper03_rich_family_b1024_l28_20260710_2223",
  "jobs": 24,
  "datasets": [
    "fashion_mnist",
    "mnist"
  ],
  "optimizers": [
    "adamw",
    "sophia",
    "muon",
    "gng_muon"
  ],
  "seeds": [
    7,
    8,
    9
  ],
  "steps_per_job": 4096,
  "total_optimizer_steps": 98304,
  "sample_views": 100663296,
  "batch_monitor": {
    "samples": 1440,
    "gpu_util_mean": 99.4576388888889,
    "gpu_util_max": 100.0,
    "memory_used_mib_mean": 32493.95138888889,
    "memory_used_mib_max": 33015.0,
    "power_w_mean": 155.93349305555557,
    "power_w_max": 181.59,
    "mem_available_kib_min": 997286292.0,
    "phase_wall_seconds": 2990.3474040031433,
    "monitor_file": "experiments/remote_runs/paper03_rich_family_b1024_l28_20260710_2223/batch/batch_lanes_28_parallel_28_resources.csv"
  },
  "best_accuracy": {
    "mnist": {
      "optimizer": "gng_muon",
      "accuracy_mean": 0.9791666666666666,
      "accuracy_std": 0.003139209232094061
    },
    "fashion_mnist": {
      "optimizer": "adamw",
      "accuracy_mean": 0.8859049479166666,
      "accuracy_std": 0.0018486029771485266
    }
  }
}

==> figures/formal_audit_group_summary.csv <==
dataset,optimizer,n,test_accuracy_mean,test_accuracy_std,test_loss_mean,test_loss_std,steps_per_second_mean,steps_per_second_std,mean_loss_mean,mean_loss_std,mean_update_norm_mean,mean_update_norm_std,mean_grad_norm_mean,mean_grad_norm_std,mean_diag_ger_mean,mean_diag_ger_std,mean_bounded_diag_ger_mean,mean_bounded_diag_ger_std,bounded_diag_raw_tger_l2_mean,bounded_diag_raw_tger_l2_std,bounded_diag_coherent_tger_l2_mean,bounded_diag_coherent_tger_l2_std,bounded_diag_normalized_coherence_gap_l2_mean,bounded_diag_normalized_coherence_gap_l2_std
mnist,adamw,4,0.975341796875,0.0012918707573557572,0.16347642801702023,0.019698798718950472,6.945246828982479,0.1245459273156476,0.005118175867865091,0.00043126634014353473,0.0064558163407930635,0.0010054232894998096,0.03662161572783578,0.002354556462854713,0.5269677800912421,0.003960566060552612,0.08329443869729122,0.03583166525235059,0.27191512717889743,0.009353760242753764,0.07929707383580195,0.004022615084102218,0.19261805334309548,0.006464683531680916
mnist,sgd,4,0.8475341796875,0.09544816081808115,0.47526247426867485,0.29263056555698996,6.92703381177528,0.26908830294622404,0.30008219284703347,0.049748656201461794,0.057850565140559716,0.0036936094186884884,0.961223249973519,0.03941124322647445,0.7425375172999256,0.013668575411547809,0.7345449549990262,0.013969941486345935,0.5760417534304625,0.017708168855894643,0.4490515227401035,0.00754409776144095,0.12699023069035897,0.01157077940088697
mnist,lion,4,0.9766845703125,0.001885844763388097,1.0399245098233223,0.1270105738001337,5.385055691349491,0.02610195238052759,0.015047736297430517,0.000305539066952659,0.11450240789872623,0.00020201325740501667,0.10691066947212222,0.0027418807072499317,0.13033995167300094,0.003973514762172694,0.03149414465440667,0.0012251162367476352,0.028949029734712528,0.0011605360753385808,0.008117083019633403,0.0005799531895311238,0.020831946715079125,0.0006165894866316489
mnist,sophia,4,0.9776611328125,0.002501696964345605,0.19892961345613003,0.0279360495731462,5.366466180520579,0.01732873527744106,0.028363536108171473,0.0004759986308215012,0.03835254132051584,0.0011937608314270996,0.10751170038345534,0.007401360523924901,0.3168533749264637,0.0009387356220054009,0.08934130237045342,0.0021006033159754645,0.08564685401236805,0.0024732851416904666,0.0061218975910809215,0.0003707577070193033,0.07952495642128712,0.0021127637612890116
mnist,muon,4,0.9774169921875,0.0023712243301324,3.823152720928192,0.2206625180026365,5.345254616939306,0.0037974585297608746,0.02600609404504779,0.00042827163621902606,0.3608688705238213,0.00031196726343881494,0.5094219828291588,0.011634340175335921,0.2373682041498697,0.002670287866854539,0.08111126072829872,0.000785709227439859,0.0784468300544861,0.000623133659337413,0.014471405552151317,0.00014837013616238282,0.06397542450233479,0.0005529011024668092
mnist,gng_muon,4,0.9769287109375,0.00314868849644419,15.69426715373993,1.0608703265044759,5.347409747944572,0.00048010472140175693,0.10094276010367272,0.002674650003871211,0.5337860452230719,0.001326102290023502,1.4346218147684202,0.03526908748509669,0.15306340582419287,0.002391438472243576,0.08983700081831089,0.0009641898870202003,0.08592981098842606,0.0009903240999214683,0.013534634484897973,7.99067992549785e-05,0.07239517650352809,0.0009115645676068403
fashion_mnist,adamw,4,0.8612060546875,0.019278866579869543,1.1260701194405556,0.29507866540454386,8.5433939765147,1.050580460009451,0.05091223315075106,0.021181398283889957,0.026622347838321996,0.007725350357284098,0.38193998765094955,0.14244879522658674,0.5373022163847131,0.009323536237001833,0.2388775896705438,0.05049780946942597,0.27450984075146423,0.08818208142356693,0.09068338843874735,0.02761763926308648,0.18382645231271688,0.061531790924189894
fashion_mnist,sgd,4,0.864501953125,0.014994289582796961,0.39130716025829315,0.03257643492294928,8.854236749477426,1.2806647917332723,0.3619314254277318,0.0026576027613785013,0.07274757572565704,0.0004840460264184454,1.5559620339190587,0.012003151141352792,0.9088308547499717,0.0005718829583674531,0.9064653824633075,0.0005543331793033788,0.8820696668176918,0.019600539243381516,0.7237422905905648,0.009104564836546373,0.158327376227127,0.010553576725584728
fashion_mnist,lion,4,0.879638671875,0.0006303683831717801,3.816626787185669,0.1431710222355119,7.127636226098922,1.1235756614811567,0.040191493524916244,0.0020717239910049085,0.11464800098595636,0.0006941133603334809,0.5627412009125468,0.050955025796324736,0.24787879624424775,0.011540586503933541,0.15272799628538233,0.007697230589479908,0.14462274592018415,0.007858608001054446,0.04995953688832008,0.004110021356555716,0.09466320903186407,0.0039408503967098135
fashion_mnist,sophia,4,0.8824462890625,0.004073077394610091,1.170426607131958,0.041021615082145337,7.1541490208238745,1.2706809659887297,0.06240122933397896,0.002603319137138456,0.03917758778978472,0.0014920044468030756,0.7944240263200513,0.05641505505639323,0.3569208058287565,0.0014797561918254189,0.28311582155185405,0.011384083087378797,0.27069492127453665,0.011324436642149013,0.022256604189677703,0.0014158539682614126,0.24843831708485895,0.00991703994014481
fashion_mnist,muon,4,0.868408203125,0.0012918707573557572,8.637735903263092,0.3879595409621867,7.0737876101074235,0.6501059678731398,0.03337621759075745,0.0009542268914623022,0.4257435276655694,0.0014842022025612675,0.6730136447536748,0.02260460022033918,0.3293138133339425,0.0001935480032614445,0.1194276042042745,0.0020249827819267515,0.11727851212618273,0.0019807621499749566,0.01391424599123367,0.00017911574516891977,0.10336426613494906,0.002025425830483427
fashion_mnist,gng_muon,4,0.8714599609375,0.00521913045078905,31.02323293685913,4.381507284071621,7.100178914773018,0.6352991840864304,0.10597699952637785,0.005651520601116476,0.6279673857643502,0.00178473985073484,1.529904691632013,0.08348134203107116,0.2509937356662703,0.001347980443249236,0.1279015566552593,0.002764161810102381,0.12605549084313766,0.002658577166233932,0.013742575335030899,6.722618465153597e-05,0.11231291550810676,0.002725549810861942


==> figures/formal_audit_run_summary.json <==
{
  "run_name": "formal_2h_b1024_l28_20260710_013250",
  "jobs": 48,
  "datasets": [
    "fashion_mnist",
    "mnist"
  ],
  "optimizers": [
    "adamw",
    "sgd",
    "lion",
    "sophia",
    "muon",
    "gng_muon"
  ],
  "seeds": [
    7,
    8,
    9,
    11
  ],
  "steps_per_job": 12288,
  "total_optimizer_steps": 589824,
  "sample_views": 603979776,
  "batch_monitor": {
    "samples": 1877,
    "gpu_util_mean": 69.98881193393713,
    "gpu_util_max": 100.0,
    "memory_used_mib_mean": 33687.032498668086,
    "memory_used_mib_max": 40261.0,
    "power_w_mean": 208.95555673947788,
    "power_w_max": 286.03,
    "mem_available_kib_min": 977004340.0,
    "phase_wall_seconds": 3916.4722802639008,
    "monitor_file": "experiments/remote_runs/formal_2h_b1024_l28_20260710_013250/batch/batch_lanes_28_resources.csv"
  },
  "best_accuracy": {
    "mnist": {
      "optimizer": "sophia",
      "accuracy_mean": 0.9776611328125,
      "accuracy_std": 0.002501696964345605
    },
    "fashion_mnist": {
      "optimizer": "sophia",
      "accuracy_mean": 0.8824462890625,
      "accuracy_std": 0.004073077394610091
    }
  }
}

==> figures/paper03_followup_analysis_manifest.json <==
{
  "sector_run_dir": "tmp\\remote_runs\\paper03_followup_sector_cifar_b1024_l28_20260711_0242",
  "tiny_run_dir": "tmp\\remote_runs\\paper03_followup_tinyresnet_cifar_b1024_l28_20260711_0242",
  "sector_jobs": 30,
  "tiny_jobs": 18,
  "outputs": [
    "paper03_followup_analysis_manifest.json",
    "paper03_followup_intervention_table.tex",
    "paper03_followup_interventions.csv",
    "paper03_followup_interventions.pdf",
    "paper03_followup_sector_geometry.pdf",
    "paper03_followup_sector_geometry_table.tex",
    "paper03_followup_sector_summary.csv",
    "paper03_followup_synthetic_sanity_table.tex",
    "paper03_followup_tinyresnet_geometry.pdf",
    "paper03_followup_tinyresnet_geometry_table.tex",
    "paper03_followup_tinyresnet_summary.csv"
  ]
}

==> figures/paper03_followup_interventions.csv <==
mechanism,base_optimizer,ablated_optimizer,n_paired_seeds,test_accuracy_base_mean,test_accuracy_ablated_mean,test_accuracy_delta_mean,test_accuracy_delta_std,test_accuracy_delta,bounded_diag_raw_tger_l2_base_mean,bounded_diag_raw_tger_l2_ablated_mean,bounded_diag_raw_tger_l2_delta_mean,bounded_diag_raw_tger_l2_delta_std,bounded_diag_raw_tger_l2_delta,channel_scalar_raw_tger_l2_base_mean,channel_scalar_raw_tger_l2_ablated_mean,channel_scalar_raw_tger_l2_delta_mean,channel_scalar_raw_tger_l2_delta_std,channel_scalar_raw_tger_l2_delta,layer_scalar_raw_tger_l2_base_mean,layer_scalar_raw_tger_l2_ablated_mean,layer_scalar_raw_tger_l2_delta_mean,layer_scalar_raw_tger_l2_delta_std,layer_scalar_raw_tger_l2_delta,loss_plus_weight_decay_bounded_diag_raw_tger_l2_base_mean,loss_plus_weight_decay_bounded_diag_raw_tger_l2_ablated_mean,loss_plus_weight_decay_bounded_diag_raw_tger_l2_delta_mean,loss_plus_weight_decay_bounded_diag_raw_tger_l2_delta_std,loss_plus_weight_decay_bounded_diag_raw_tger_l2_delta
weight_decay,adamw,adamw_nowd,3,0.6159,0.6139666666666667,-0.0019333333333333054,0.0005686240703077319,-0.0019333333333333054,0.197452595990528,0.19753596914172986,8.337315120184503e-05,0.0013661410523480297,8.337315120184503e-05,0.10943952504838421,0.10932575963629694,-0.00011376541208725961,0.0010446740651522625,-0.00011376541208725961,0.07184939099772984,0.07185519007895862,5.799081228774483e-06,0.0004533988118939311,5.799081228774483e-06,0.19007608773355877,0.19003223350647028,-4.3854227088487484e-05,0.0012593456423316825,-4.3854227088487484e-05
momentum_nesterov_bundle,sgd,sgd_nomom,3,0.48710000000000003,0.2977666666666667,-0.18933333333333335,0.0008326663997864458,-0.18933333333333335,0.7499017332538526,0.8811125148781608,0.13121078162430824,0.008873650403236066,0.13121078162430824,0.5104335216222645,0.7284523848196519,0.21801886319738725,0.004221788973571461,0.21801886319738725,0.4714537060469466,0.726854662333858,0.2554009562869114,0.005428645193690141,0.2554009562869114,0.798952814518244,0.9999999978889229,0.20104718337067892,0.005722160133605772,0.20104718337067892
sign_scale_bundle,lion,lion_linear,3,0.5028333333333334,0.1077,-0.39513333333333334,0.018527097272193902,-0.39513333333333334,0.4118082183111702,0.6025304714664452,0.19072225315527505,0.048983961855407446,0.19072225315527505,0.24089300535507518,0.2928968858481109,0.052003880493035726,0.03646166703696779,0.052003880493035726,0.19676429075838373,0.26784299319283605,0.07107870243445231,0.036304282497783,0.07107870243445231,0.407792735010442,0.8559509121226504,0.44815817711220846,0.04049244418349415,0.44815817711220846


==> figures/paper03_followup_sector_summary.csv <==
optimizer,n,test_accuracy_mean,test_accuracy_std,bounded_diag_raw_tger_l2_mean,bounded_diag_raw_tger_l2_std,channel_scalar_raw_tger_l2_mean,channel_scalar_raw_tger_l2_std,layer_scalar_raw_tger_l2_mean,layer_scalar_raw_tger_l2_std,bounded_diag_coherent_tger_l2_mean,bounded_diag_coherent_tger_l2_std,channel_scalar_coherent_tger_l2_mean,channel_scalar_coherent_tger_l2_std,layer_scalar_coherent_tger_l2_mean,layer_scalar_coherent_tger_l2_std,loss_plus_weight_decay_bounded_diag_raw_tger_l2_mean,loss_plus_weight_decay_bounded_diag_raw_tger_l2_std,loss_plus_weight_decay_channel_scalar_raw_tger_l2_mean,loss_plus_weight_decay_channel_scalar_raw_tger_l2_std,loss_plus_weight_decay_layer_scalar_raw_tger_l2_mean,loss_plus_weight_decay_layer_scalar_raw_tger_l2_std
adamw,3,0.6159,0.006777167549942951,0.197452595990528,0.002786325089464091,0.10943952504838421,0.0027943419271153533,0.07184939099772984,0.001047335257203828,0.07051787107800733,0.0007015421253040884,0.05031076273735269,0.0005973379433686544,0.039609954674735826,0.0011960021471282335,0.19007608773355877,0.001984733876862911,0.08325538917217767,0.002179286964629699,0.0516820167733848,0.001582776252716958
adamw_nowd,3,0.6139666666666667,0.007221034090304048,0.19753596914172986,0.002149097519357125,0.10932575963629694,0.0019247621504036895,0.07185519007895862,0.0009120142501302663,0.07070239534787874,0.000808627974129621,0.050445701109963194,0.0004765745709824335,0.03984278562856913,0.0010873570719120247,0.19003223350647028,0.001069043192215223,0.0830041900904482,0.0013562877603316339,0.05151498181753026,0.00122659808460224
sgd,3,0.48710000000000003,0.007354590403278753,0.7499017332538526,0.007891832658988691,0.5104335216222645,0.005785369832245758,0.4714537060469466,0.005008109422853256,0.45027771657946597,0.004463604930258445,0.4461555220209119,0.004712842838918686,0.44503292762441093,0.004906958221271375,0.798952814518244,0.005722160180739393,0.5517339191945086,0.004466605977324905,0.49855750812911115,0.004384705318534727
sgd_nomom,3,0.2977666666666667,0.008150051124584015,0.8811125148781608,0.007081066140424804,0.7284523848196519,0.010007071832049495,0.726854662333858,0.010030497710983534,0.7755553084574505,0.007818054599007309,0.7274916188942046,0.010007139184221674,0.7267434461433083,0.010027188986369203,0.9999999978889229,4.782838043575255e-11,0.9999767415367923,8.658408269892043e-07,0.9999765706222736,8.702162004944176e-07
lion,3,0.5028333333333334,0.00679288843816338,0.4118082183111702,0.03899426182256127,0.24089300535507518,0.019951785551898228,0.19676429075838373,0.01740114390737281,0.22773075618869262,0.018687744908292357,0.1951713634581631,0.015263751425540104,0.180084385729493,0.016710146318708707,0.407792735010442,0.03415718883674313,0.21413551433891354,0.018036101259513514,0.16394753257930575,0.02012354624277715
lion_linear,3,0.1077,0.013597426227047526,0.6025304714664452,0.017445281233765604,0.2928968858481109,0.0241408173027948,0.26784299319283605,0.026637430436978863,0.3718823107226199,0.020430862169074093,0.2395001546942321,0.020320556736100153,0.23111705580256722,0.020801248652095233,0.8559509121226504,0.01015379431784383,0.596599967772847,0.018212647510737947,0.5303233638676316,0.024295376385762516
sophia,3,0.45826666666666666,0.005805457202781994,0.2835867389748879,0.018789480710040354,0.07231346952363397,0.0036589091889919515,0.040623125573616505,0.0006420199540589734,0.028465230151922965,0.0007228297229189027,0.022106199001010036,0.0007447493858532513,0.019457575168144687,0.0012231040837865712,0.31181973178629524,0.010213946731327684,0.05907034406500929,0.0032639743069583045,0.031500136314958994,0.0010322471010069706
adafactor_style,3,0.4616,0.016592769509638818,0.17890078726798106,0.010020580938382425,0.17289303025666428,0.010552884982385791,0.16185405957563148,0.012947920100452412,0.16765275882910227,0.006777978476888843,0.15953614539791083,0.007175344030330761,0.1455648797058642,0.008592321253428539,0.17959783604202315,0.009797346171871692,0.1691653213442964,0.010725968179239022,0.1570435867024507,0.012697114762789409
muon,3,0.7277999999999999,0.0068789534087679545,0.2548202662412176,0.004384922471810792,0.027782739000068668,0.00013245157878075223,0.014575719779682972,0.000149150926876183,0.013677353567074039,0.00022446552871400796,0.011021560685389361,9.22231262125798e-05,0.009618710536580885,0.00014812380272139012,0.23150330344205097,0.003827159387100529,0.017229256072692028,0.00016341006128674975,0.007148505996375398,0.00010778101314054704
gng_muon,3,0.7229000000000001,0.006618912297349149,0.22908864925557815,0.004960673528110249,0.024574957698953792,7.049480153353707e-05,0.012913078511611387,0.00033664503429252477,0.013167847169845759,0.00015291479051932956,0.010232744240957437,0.00015645736711244888,0.008719744140923727,0.00040968739513919014,0.20418687501884492,0.003947666862883364,0.012370324740326955,0.00020439634427665184,0.0049735325523900436,0.00016125809677794054


==> figures/paper03_followup_tinyresnet_summary.csv <==
optimizer,n,test_accuracy_mean,test_accuracy_std,bounded_diag_raw_tger_l2_mean,bounded_diag_raw_tger_l2_std,channel_scalar_raw_tger_l2_mean,channel_scalar_raw_tger_l2_std,layer_scalar_raw_tger_l2_mean,layer_scalar_raw_tger_l2_std,bounded_diag_coherent_tger_l2_mean,bounded_diag_coherent_tger_l2_std,channel_scalar_coherent_tger_l2_mean,channel_scalar_coherent_tger_l2_std,layer_scalar_coherent_tger_l2_mean,layer_scalar_coherent_tger_l2_std,loss_plus_weight_decay_bounded_diag_raw_tger_l2_mean,loss_plus_weight_decay_bounded_diag_raw_tger_l2_std,loss_plus_weight_decay_channel_scalar_raw_tger_l2_mean,loss_plus_weight_decay_channel_scalar_raw_tger_l2_std,loss_plus_weight_decay_layer_scalar_raw_tger_l2_mean,loss_plus_weight_decay_layer_scalar_raw_tger_l2_std
adamw,3,0.5860666666666666,0.011221556635927716,0.3002538335279706,0.013532236448098943,0.15921026549793613,0.004108495377669188,0.12368996116925739,0.002173183834694978,0.11682565716172537,0.005003307641091628,0.10313418282542086,0.0037405505885617757,0.09431576066003473,0.0033424918361265564,0.27957966469016926,0.012679849782542467,0.11701599703706393,0.005313953185470677,0.08924432030389462,0.002556081667545412
sgd,3,0.46679999999999994,0.06760392000468611,0.5153170165222124,0.004965332397758633,0.3422549565360611,0.003484466664599024,0.273367102366375,0.0032724078117666033,0.27217957866711845,0.003477358740876286,0.26531107459728115,0.0033085183720392257,0.26243724794208617,0.003260479711079072,0.7647974214270001,0.014717945591054507,0.5168286157796262,0.006898091798960044,0.46832931319247595,0.007060188898788784
lion,3,0.47903333333333337,0.013661747082029201,0.4050593969172789,0.004985081699289882,0.17309076475343313,0.0049192102112764575,0.14512163856682891,0.004662041912782291,0.17277849997777564,0.003392739570252325,0.14616121123862602,0.004884469699652663,0.12925068151390753,0.0062249257431873815,0.3621902757637416,0.004817315613067076,0.1229050995846956,0.0037402277165235094,0.10059528607246308,0.004184344830114406
sophia,3,0.3945,0.029894982856660084,0.39201299439960585,0.00546364943203704,0.09935392562491603,0.002821345246480252,0.07121630587219596,0.0050028773236856765,0.0858551927372843,0.003194437884657166,0.07172107679911421,0.004187442796608091,0.06596779973919616,0.005127804440170682,0.3711453088025231,0.0054980680874845795,0.07708609697560398,0.002411798006020083,0.05665540346195078,0.003952062596349696
adafactor_style,3,0.40676666666666667,0.06701166565108894,0.2173410147848931,0.010416347503479518,0.21558519744692026,0.010643469557625133,0.21047628203383636,0.01091258578420297,0.2118013646239607,0.010096667351063607,0.20961390661093252,0.010417255672046447,0.2050839408169726,0.010722970111231304,0.21673150738097433,0.009877843911714748,0.20594309025412202,0.010508357712685037,0.2002680844782062,0.01078186714960989
muon,3,0.6102333333333333,0.03624421792966894,0.17316743609012938,0.0014717921472993415,0.0426766685794564,0.00043531051560748087,0.027026066105424018,0.0005991293051417901,0.028575537588622597,0.0002967947837820202,0.02455397817598352,0.0004605326435732663,0.02302547990909498,0.0003427474346457988,0.15919358143279214,0.00046726581045115315,0.03335295488129556,0.0006128731893353189,0.010692723259049278,0.00039935587414252464


==> figures/paper03_rich_convention_summary.csv <==
"dataset","optimizer","n","test_accuracy_mean","test_accuracy_std","bounded_diag_raw_tger_l2_mean","bounded_diag_raw_tger_l2_std","bounded_diag_coherent_tger_l2_mean","bounded_diag_coherent_tger_l2_std","loss_plus_weight_decay_bounded_diag_raw_tger_l2_mean","loss_plus_weight_decay_bounded_diag_raw_tger_l2_std","loss_plus_weight_decay_bounded_diag_coherent_tger_l2_mean","loss_plus_weight_decay_bounded_diag_coherent_tger_l2_std","layer_scalar_raw_tger_l2_mean","layer_scalar_raw_tger_l2_std","layer_scalar_coherent_tger_l2_mean","layer_scalar_coherent_tger_l2_std","loss_plus_weight_decay_layer_scalar_raw_tger_l2_mean","loss_plus_weight_decay_layer_scalar_raw_tger_l2_std"
"mnist","adamw","3","0.9762369791666666","0.0024576283968980304","0.273850625606648","0.014051371554919758","0.07881048487286176","0.004399040557828209","0.25561099610469146","0.01343324226422626","0.031663762512102823","0.0029283635722851596","0.08566886473504387","0.008738606529230924","0.03187790666451514","0.00765286451777812","0.06799600872622076","0.006396809380354773"
"mnist","sophia","3","0.9752604166666666","0.0022552744890219755","0.18695344367408825","0.006380083762520951","0.014156828915055208","0.0007888060102127004","0.2780225524331507","0.0013602151267288539","0.007493389128647128","0.0004768888756551795","0.028792009427940874","0.0011283085148245241","0.009706951790662536","0.0002764869346001734","0.010877479338672447","6.619546953616834e-05"
"mnist","muon","3","0.97607421875","0.0008457279333832408","0.09272244489449517","0.0005377573172312066","0.013183533612279752","0.00019527198487732586","0.2277361651082156","0.00038420743247063343","0.005651899576184134","0.00010984980495362047","0.01566632029080432","0.000179298237398329","0.012202239404233262","0.00019730876824214323","0.006944710820819711","0.0001398377863812096"
"mnist","gng_muon","3","0.9791666666666666","0.003139209232094061","0.1006407430888483","0.0011913737162581415","0.01240903499119709","0.0002265967147824632","0.23229994491587372","0.0007502889780299163","0.007693842134275967","4.524173970569195e-05","0.015036390974963898","0.0002102658208623002","0.011439631345340762","0.0002070786709974384","0.00904816678694039","6.523010822595185e-05"
"fashion_mnist","adamw","3","0.8859049479166666","0.0018486029771485266","0.39961966256735587","0.011174154708995397","0.12914505241348742","0.005935531147432036","0.36407021702722403","0.011593213786393563","0.08016629447327188","0.0036785913936643556","0.10774807355609743","0.003957661219611707","0.06743862199561579","0.004788454189716182","0.09175708672969529","0.003597497272916263"
"fashion_mnist","sophia","3","0.8806966145833334","0.0005638186222554939","0.3592000234071464","0.0022801231008745468","0.04661009062137914","0.0013003012676472876","0.34961093355344874","0.0009929877457168204","0.039544615961183936","0.001274751252503542","0.0598491464152926","0.0011083111878157604","0.03320209588032438","0.0004804222974791169","0.05172718985755268","0.0005180241245570383"
"fashion_mnist","muon","3","0.8689778645833334","0.0048909437504286194","0.13694654198357978","0.0018936933743317805","0.013559435265797837","0.0004966863078555254","0.240645253397929","0.0004374747822013806","0.005655918465029404","0.0001861803213591683","0.01550889093667925","0.0003385576172312113","0.011582997871961783","0.0006633561152019657","0.005458467272174657","0.00010889341036718609"
"fashion_mnist","gng_muon","3","0.873046875","0.006233957683009621","0.13701051857802096","0.0018286541387041672","0.01374033437598691","0.00015104391337090572","0.24137252199373505","0.000718925264627647","0.007084980158516441","3.205383528841294e-05","0.015469646637026546","0.00017686719315150451","0.012313163023621362","0.00010531038913094437","0.006515505822225709","7.222603738049429e-05"
"cifar10","adamw","4","0.7456","0.0037912179221634406","0.3672261089301782","0.008661700134947358","0.10309292719308868","0.0017168656583878977","0.33837177440812444","0.008444289933744036","0.05416248243316993","0.004398924735781304","0.08807058824072886","0.004255812442644552","0.07767515721486265","0.003923521245068824","0.050953809941361006","0.004189784728708561"
"cifar10","sgd","4","0.7150000000000001","0.011185407159926424","0.8957525969781374","0.005169590766290432","0.6742156558077972","0.0046085336997185615","0.9000612454547379","0.0052901908169146784","0.676967809980862","0.0047529878695606485","0.6791245953443015","0.004611993971894157","0.6740974858790938","0.004609291916789561","0.682024064472353","0.004693153627894814"
"cifar10","lion","4","0.742475","0.0023949599857478452","0.4004484610456682","0.02534145651345524","0.20382939666924213","0.010138344478725848","0.3356018286497391","0.016931136691911274","0.13687408668136344","0.00360309300023291","0.18841319290626382","0.010342822140441701","0.1725399855313621","0.00962979344685121","0.02915582559879651","0.0029285534756365527"
"cifar10","sophia","4","0.74685","0.0028442925306655644","0.34502652031694214","0.0030026723726588296","0.030350867220001687","0.0003063244885201","0.33529193267977764","0.002251244624903236","0.023844983893780897","0.000178289922735217","0.03518801565286653","0.00015906895362275973","0.02691702844472782","0.0004090007718607856","0.026273337967931853","0.00023630639576258062"
"cifar10","muon","4","0.748","0.001235583532856726","0.2275783671028254","0.0014278553615455617","0.017603712178629716","6.86591802773218e-05","0.26342127598484966","0.0005331735230353518","0.007971123915085004","4.7956574030065106e-05","0.018488669861328466","8.746082480518627e-05","0.01631794265402542","0.00013657966026929617","0.0061279559664889904","5.2773899882267556e-05"
"cifar10","gng_muon","4","0.731975","0.005551201071239734","0.19915099181852536","0.0012397038017271456","0.01974260411761139","0.00011186976402852378","0.2522937298945901","0.0003981069658526668","0.007590612322664225","5.5068282256882386e-05","0.020060168147447016","5.9757742075062014e-05","0.018411909736409104","0.00013699592785771777","0.005071514199253752","6.834145520780387e-05"

